Revisiting Le Cam's Equation: Exact Minimax Rates over Convex Density Classes

We study the classical problem of deriving minimax rates for density estimation over convex density classes. Building on the pioneering work of Le Cam (1973), Birge (1983, 1986), Wong and Shen (1995), Yang and Barron (1999), we determine the exact (up to constants) minimax rate over any convex density class. This work thus extends these known results by demonstrating that the local metric entropy of the density class always captures the minimax optimal rates under such settings. Our bounds provide a unifying perspective across both parametric and nonparametric convex density classes, under weaker assumptions on the richness of the density class than previously considered. Our proposed `multistage sieve' MLE applies to any such convex density class. We further demonstrate that this estimator is also adaptive to the true underlying density of interest. We apply our risk bounds to rederive known minimax rates including bounded total variation, and Holder density classes. We further illustrate the utility of the result by deriving upper bounds for less studied classes, e.g., convex mixture of densities.

==> locallatexindentsettings.yaml <==
# defaultSettings.yaml for latexindent.pl, version 3.11, 2021-07-31
#                      a script that aims to
#                      beautify .tex, .sty, .cls files
#
# (or latexindent.exe if you're on Windows)
#
#---------------------------------------------------------------------------------------
# This program is free software: you can redistribute it and/or modify
# it under the terms of the GNU General Public License as published by
# the Free Software Foundation, either version 3 of the License, or
# (at your option) any later version.
#
# This program is distributed in the hope that it will be useful,
# but WITHOUT ANY WARRANTY; without even the implied warranty of
# MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE.  See the
# GNU General Public License for more details.
#
# See http://www.gnu.org/licenses/.
#
# Chris Hughes, 2017
#
# For all communication, please visit: https://github.com/cmhughes/latexindent.pl
#
#---------------------------------------------------------------------------------------
# You should feel encouraged to change anything you like in these settings, but
# it would probably be better to have your own user settings
# files somewhere else - remember that this file may be overwritten
# when you update your tex distribution. Please see the manual linked from:
#
#       https://github.com/cmhughes/latexindent.pl
#
# for details of how to create and configure your own settings files.
#
# Please read the manual (linked from above) first to understand what each switch does.
#
#---------------------------------------------------------------------------------------

# latexindent can be called to act on a file without using the file's extension,
# e.g, simply
#       latexindent myfile
# in which case the choice of file extension is chosen
# according to the choices made in fileExtensionPreference
# Other file extensions can be added.
fileExtensionPreference:
  .tex: 1
  .sty: 2
  .cls: 3
  .bib: 4

# default file extension of backup file (if -w switch is active)
# for example, if your .tex file is called
#       myfile.tex
# and you specify the backupExtension as BACKUP.bak then your
# backup file will be
#       myfileBACKUP.bak
backupExtension: .bak

# only one backup per file:
#   - if onlyOneBackUp is 0 then, as a safety measure,
#     the number on the extension increments by 1 each time:
#
#           myfile.bak0, myfile.bak1, myfile.bak2
#   - if you set onlyOnebackUp to 1, then the backup file will
#     be overwritten each time (not recommended until you trust the script)
onlyOneBackUp: 0

# some users may want a finite number of backup files,
# say at most 3; in which case, they can change this maxNumberOfBackUps.
#
# If maxNumberOfBackUps is set to 0 (or less) then infinitely
# many backups are possible, unless onlyOneBackUp is switched on
maxNumberOfBackUps: 0

# some users may wish to cycle through back up files.
#
# for example, with maxNumberOfBackUps: 4, they may
# wish to delete the oldest back up file, and keep only the most recent.
#
#    copy myfile.bak1 to myfile.bak0
#    copy myfile.bak2 to myfile.bak1
#    copy myfile.bak3 to myfile.bak2
#    copy myfile.bak4 to myfile.bak3
#
# the back up will be written to myfile.bak4
cycleThroughBackUps: 0

# preferences for information displayed in the log file
logFilePreferences:
  showEveryYamlRead: 1
  showAmalgamatedSettings: 0
  showDecorationStartCodeBlockTrace: 0
  showDecorationFinishCodeBlockTrace: 0
  endLogFileWith: "--------------"
  showGitHubInfoFooter: 1
  Dumper:
    Terse: 1
    Indent: 1
    Useqq: 1
    Deparse: 1
    Quotekeys: 0
    Sortkeys: 1
    Pair: " => "

#  verbatim environments specified
#  in this field will not be changed at all!
verbatimEnvironments:
  verbatim: 1
  lstlisting: 1
  minted: 1

#  verbatim commands such as \verb! body !, \lstinline$something else$
verbatimCommands:
  verb: 1
  lstinline: 1

#  no indent blocks (not necessarily verbatim
#  environments) which are marked as %\begin{noindent}
#  or anything else that you detail in the following
noIndentBlock:
  noindent: 1
  cmhtest: 1

# \begin{document} and \end{document} are treated differently
# by latexindent within filecontents environments
fileContentsEnvironments:
  filecontents: 1
  filecontents*: 1

# indent preamble
indentPreamble: 0

# assume no preamble in cls, sty, by default
lookForPreamble:
  .tex: 1
  .sty: 0
  .cls: 0
  .bib: 0

# some preambles can contain \begin and \end statements
# that are not in their 'standard environment block', for example,
# consider the following key = values:
#    preheadhook={\begin{mdframed}[style=myframedstyle]},
#    postfoothook=\end{mdframed},
preambleCommandsBeforeEnvironments: 0

# default value of indentation
defaultIndent: "\t"

# remove trailing whitespace from all lines
removeTrailingWhitespace:
  beforeProcessing: 0
  afterProcessing: 1

# name of code blocks that should have their body aligned at ampersand delimiters
lookForAlignDelims:
  tabular:
    delims: 1
    alignDoubleBackSlash: 1
    spacesBeforeDoubleBackSlash: 1
    multiColumnGrouping: 0
    alignRowsWithoutMaxDelims: 1
    spacesBeforeAmpersand: 1
    spacesAfterAmpersand: 1
    justification: left
    alignFinalDoubleBackSlash: 0
    dontMeasure: 0
    delimiterRegEx: '(?<!\\)(&)'
    delimiterJustification: left
  tabularx:
    delims: 1
  longtable: 1
  tabu: 1
  array: 1
  matrix: 1
  listabla: 1
  # amsmath
  align: 1
  align*: 1
  alignat: 1
  alignat*: 1
  aligned: 1
  bmatrix: 1
  Bmatrix: 1
  cases: 1
  flalign: 1
  flalign*: 1
  pmatrix: 1
  vmatrix: 1
  Vmatrix: 1
  # mathtools
  cases*: 1
  dcases: 1
  dcases*: 1
  rcases: 1
  rcases*: 1
  drcases: 1
  drcases*: 1
  # nicematrix
  NiceMatrix: 1
  pNiceMatrix: 1
  bNiceMatrix: 1
  BNiceMatrix: 1
  vNiceMatrix: 1
  VNiceMatrix: 1
  NiceArray: 1
  pNiceArrayC: 1
  bNiceArrayC: 1
  BNiceArrayC: 1
  vNiceArrayC: 1
  VNiceArrayC: 1
  NiceArrayCwithDelims: 1
  pNiceArrayRC: 1
  bNiceArrayRC: 1
  BNiceArrayRC: 1
  vNiceArrayRC: 1
  VNiceArrayRC: 1
  NiceArrayRCwithDelims: 1

# if you want the script to look for \item commands
# and format it, as follows (for example),
#       \begin{itemize}
#           \item content here
#                 next line is indented
#                 next line is indented
#           \item another item
#       \end{itemize}
# then populate indentAfterItems. See also itemNames
indentAfterItems:
  itemize: 1
  enumerate: 1
  description: 1
  list: 1

# if you want to use other names for your items (for example, \part)
# then populate them here; note that you can trick latexindent.pl
# into indenting all kinds of commands (within environments specified in
# indentAfterItems) using this technique.
itemNames:
  item: 1
  myitem: 1

# specialBeginEnd is, by default, mathmode focus, although
# there's no restrictions
specialBeginEnd:
  displayMath:
    begin: '\\\['
    end: '\\\]'
    lookForThis: 1
  inlineMath:
    begin: '(?<!\$)(?<!\\)\$(?!\$)'
    end: '(?<!\\)\$(?!\$)'
    lookForThis: 1
  displayMathTeX:
    begin: '\$\$'
    end: '\$\$'
    lookForThis: 1
  specialBeforeCommand: 0

# if you want to add indentation after
# a heading, such as \part, \chapter, etc
# then populate it in here - you can add
# an indent rule to indentRules if you would
# like something other than defaultIndent
#
# you can also change the level if you like,
# or add your own title command
indentAfterHeadings:
  part:
    indentAfterThisHeading: 0
    level: 1
  chapter:
    indentAfterThisHeading: 0
    level: 2
  section:
    indentAfterThisHeading: 0
    level: 3
  subsection:
    indentAfterThisHeading: 0
    level: 4
  subsection*:
    indentAfterThisHeading: 0
    level: 4
  subsubsection:
    indentAfterThisHeading: 0
    level: 5
  paragraph:
    indentAfterThisHeading: 0
    level: 6
  subparagraph:
    indentAfterThisHeading: 0
    level: 7

# maximum indentation, off by default
maximumIndentation: -1

# if you don't want to have additional indentation
# in a code block, then add it to noAdditionalIndent; note that
# code blocks in this field will inherit
# the *current* level of indentation they just won't
# get any *additional* indentation
noAdditionalIndent:
  myexample: 1
  mydefinition: 1
  problem: 1
  exercises: 1
  mysolution: 1
  foreach: 0
  widepage: 1
  comment: 1
  document: 1
  frame: 0

# if you have indent rules for particular code blocks
# then you can populate them in indentRules; for example, you might just want
# to use a space " " or maybe a double tab "\t\t"
indentRules:
  myenvironment: "\t\t"
  anotherenvironment: "\t\t\t\t"
  chapter: " "
  section: " "
  item: "      "
  myitem: "        "

# set noAdditionalIndent globally for codeblocks
noAdditionalIndentGlobal:
  environments: 0
  commands: 1
  optionalArguments: 0
  mandatoryArguments: 0
  ifElseFi: 0
  items: 0
  keyEqualsValuesBracesBrackets: 0
  namedGroupingBracesBrackets: 0
  UnNamedGroupingBracesBrackets: 0
  specialBeginEnd: 0
  afterHeading: 0
  filecontents: 0

# set indentRules globally for codeblocks; these need
# to be horizontal spaces, if they are to be used
indentRulesGlobal:
  environments: 0
  commands: 0
  optionalArguments: 0
  mandatoryArguments: 0
  ifElseFi: 0
  items: 0
  keyEqualsValuesBracesBrackets: 0
  namedGroupingBracesBrackets: 0
  UnNamedGroupingBracesBrackets: 0
  specialBeginEnd: 0
  afterHeading: 0
  filecontents: 0

# command code block details
commandCodeBlocks:
  roundParenthesesAllowed: 1
  stringsAllowedBetweenArguments:
    - amalgamate: 1
    - "node"
    - "at"
    - "to"
    - "decoration"
    - '\+\+'
    - '\-\-'
    - '\#\#\d'
  commandNameSpecial:
    - amalgamate: 1
    - '@ifnextchar\['

# change dos line breaks into unix
dos2unixlinebreaks: 0

# modifyLineBreaks will only be searched if the -m
# switch is active
#
# poly-switch examples:
#
#    BeginStartsOnOwnLine:
#       modify line breaks before a begin statement
#
#       when set to -1, e.g
#               some text some text
#               \begin{myenvironment}
#           will be changed to
#               some text some text \begin{myenvironment}
#       when set to 0, the switch is ignored
#       when set to 1, e.g
#               some text some text \begin{myenvironment}
#           will be changed to
#               some text some text
#               \begin{myenvironment}
#       when set to 2, e.g
#               some text some text \begin{myenvironment}
#           will be changed to
#               some text some text%
#               \begin{myenvironment}
#       when set to 3, e.g
#               some text some text \begin{myenvironment}
#           will be changed to
#               some text some text
#
#               \begin{myenvironment}
#
#    BodyStartsOnOwnLine:
#       modify line breaks before the beginning of the body
#
#       when set to -1, e.g
#               \begin{myenv}
#                   body text body text
#           will be changed to
#               \begin{myenv}body text body text
#       when set to 0, the switch is ignored
#       when set to 1, e.g
#               \begin{myenv}body text body text
#           will be changed to
#               \begin{myenv}
#                   body text body text
#       when set to 2, e.g
#               \begin{myenv}body text body text
#           will be changed to
#               \begin{myenv}%
#                   body text body text
#       when set to 3, e.g
#               \begin{myenv}body text body text
#           will be changed to
#               \begin{myenv}
#
#                   body text body text
#
#    EndStartsOnOwnLine:
#       modify line breaks before the end statement
#
#       when set to -1, e.g
#               some text some text
#               \end{myenvironment}
#           will be changed to
#               some text some text \end{myenvironment}
#       when set to 0, the switch is ignored
#       when set to 1, e.g
#               some text some text \end{myenvironment}
#           will be changed to
#               some text some text
#               \end{myenvironment}
#       when set to 2, e.g
#               some text some text \end{myenvironment}
#           will be changed to
#               some text some text%
#               \end{myenvironment}
#       when set to 3, e.g
#               some text some text \end{myenvironment}
#           will be changed to
#               some text some text
#
#               \end{myenvironment}
#
#    EndFinishesWithLineBreak:
#       modify line breaks after the end statement
#
#       when set to -1, e.g
#               \end{myenvironment}
#               some text some text
#           will be changed to
#                   \end{myenvironment}some text some text
#       when set to 0, the switch is ignored
#       when set to 1, e.g
#               \end{myenvironment}some text some text
#           will be changed to
#                   \end{myenvironment}
#                   some text some text
#       when set to 2, e.g
#               \end{myenvironment}some text some text
#           will be changed to
#                   \end{myenvironment}%
#                   some text some text
#       when set to 3, e.g
#               \end{myenvironment}some text some text
#           will be changed to
#                   \end{myenvironment}
#
#                   some text some text
#
# you can specify settings on a per-name basis
modifyLineBreaks:
  preserveBlankLines: 1
  condenseMultipleBlankLinesInto: 1
  oneSentencePerLine:
    manipulateSentences: 0
    removeSentenceLineBreaks: 1
    textWrapSentences: 0
    sentenceIndent: ""
    sentencesFollow:
      par: 1
      blankLine: 1
      fullStop: 1
      exclamationMark: 1
      questionMark: 1
      rightBrace: 1
      commentOnPreviousLine: 1
      other: 0
    sentencesBeginWith:
      A-Z: 1
      a-z: 0
      other: 0
    sentencesEndWith:
      basicFullStop: 0
      betterFullStop: 1
      exclamationMark: 1
      questionMark: 1
      other: 0
  textWrapOptions:
    columns: 0
    huge: overflow # forbid mid-word line breaks
    separator: ""
    perCodeBlockBasis: 0
    beforeFindingChildCodeBlocks: 0
    all: 0
    alignAtAmpersandTakesPriority: 1
    environments:
      quotation: 0
    ifElseFi: 0
    optionalArguments: 0
    mandatoryArguments: 0
    items: 0
    specialBeginEnd: 0
    afterHeading: 0
    preamble: 0
    filecontents: 0
    masterDocument: 0
  removeParagraphLineBreaks:
    all: 0
    beforeTextWrap: 0
    alignAtAmpersandTakesPriority: 1
    environments:
      quotation: 0
    ifElseFi: 0
    optionalArguments: 0
    mandatoryArguments: 0
    items: 0
    specialBeginEnd: 0
    afterHeading: 0
    preamble: 0
    filecontents: 0
    masterDocument: 0
    paragraphsStopAt:
      environments: 1
      verbatim: 1
      commands: 0
      ifElseFi: 0
      items: 0
      specialBeginEnd: 0
      heading: 0
      filecontents: 0
      comments: 0
  environments:
    BeginStartsOnOwnLine: 0
    BodyStartsOnOwnLine: 0
    EndStartsOnOwnLine: 0
    EndFinishesWithLineBreak: 0
    equation*:
      BeginStartsOnOwnLine: 0
      BodyStartsOnOwnLine: 0
      EndStartsOnOwnLine: 0
      EndFinishesWithLineBreak: 0
  ifElseFi:
    IfStartsOnOwnLine: 0
    BodyStartsOnOwnLine: 0
    OrStartsOnOwnLine: 0
    OrFinishesWithLineBreak: 0
    ElseStartsOnOwnLine: 0
    ElseFinishesWithLineBreak: 0
    FiStartsOnOwnLine: 0
    FiFinishesWithLineBreak: 0
    ifnum:
      IfStartsOnOwnLine: 0
      BodyStartsOnOwnLine: 0
      OrStartsOnOwnLine: 0
      OrFinishesWithLineBreak: 0
      ElseStartsOnOwnLine: 0
      ElseFinishesWithLineBreak: 0
      FiStartsOnOwnLine: 0
      FiFinishesWithLineBreak: 0
  commands:
    CommandStartsOnOwnLine: 0
    CommandNameFinishesWithLineBreak: 0
  optionalArguments:
    LSqBStartsOnOwnLine: 0
    OptArgBodyStartsOnOwnLine: 0
    RSqBStartsOnOwnLine: 0
    RSqBFinishesWithLineBreak: 0
  mandatoryArguments:
    LCuBStartsOnOwnLine: 0
    MandArgBodyStartsOnOwnLine: 0
    RCuBStartsOnOwnLine: 0
    RCuBFinishesWithLineBreak: 0
  keyEqualsValuesBracesBrackets:
    KeyStartsOnOwnLine: 0
    EqualsStartsOnOwnLine: 0
    EqualsFinishesWithLineBreak: 0
  items:
    ItemStartsOnOwnLine: 0
    ItemFinishesWithLineBreak: 0
  namedGroupingBracesBrackets:
    NameStartsOnOwnLine: 0
    NameFinishesWithLineBreak: 0
  specialBeginEnd:
    SpecialBeginStartsOnOwnLine: 0
    SpecialBodyStartsOnOwnLine: 0
    SpecialEndStartsOnOwnLine: 0
    SpecialEndFinishesWithLineBreak: 0
  verbatim:
    VerbatimBeginStartsOnOwnLine: 0
    VerbatimEndFinishesWithLineBreak: 0

# replacements, only active when either -r or -rr switches are active
replacements:
  - amalgamate: 1
  - this: "latexindent.pl"
    that: "pl.latexindent"
    lookForThis: 1
    when: before

# fineTuning allows you to tweak the internal pattern matching that
# is central to latexindent.pl
fineTuning:
  environments:
    name: '[a-zA-Z@\*0-9_\\]+'
  ifElseFi:
    name: '(?!@?if[a-zA-Z@]*?\{)@?if[a-zA-Z@]*?'
  commands:
    name: '[+a-zA-Z@\*0-9_\:]+?'
  keyEqualsValuesBracesBrackets:
    name: '[a-zA-Z@\*0-9_\/.:\#-]+[a-zA-Z@\*0-9_\/.\h\{\}:\#-]*?'
    follow: '(?:(?<!\\)\{)|,|(?:(?<!\\)\[)'
  namedGroupingBracesBrackets:
    name: '[0-9\.a-zA-Z@\*><]+?'
    follow: '\h|\R|\{|\[|\$|\)|\('
  UnNamedGroupingBracesBrackets:
    follow: '\{|\[|,|&|\)|\(|\$'
  arguments:
    before: '(?:#\d\h*;?,?\/?)+|\<.*?\>'
    between: '_|\^|\*'
  trailingComments:
    notPreceededBy: '(?<!\\)'
  modifyLineBreaks:
    betterFullStop: '(?:\.\)(?!\h*[a-z]))|(?:(?<!(?:(?:e\.g)|(?:i\.e)|(?:etc))))\.(?!(?:[a-z]|[A-Z]|\-|~|\,|[0-9]))'
    doubleBackSlash: '\\\\(?:\h*\[\h*\d+\h*[a-zA-Z]+\h*\])?'
    comma: ","

